Designing an Automated Vehicle: Strategies for Handling Tasks of a Previously Required Accompanying Person

When using a conventional passenger car, several groups of people are reliant on the assistance of an accompanying person, for example when getting in and out of the car. For the independent use of an automatically driving vehicle by those groups, the absence of a previously required accompanying person needs to be compensated. During the design process of an autonomous family vehicle, we found that a low-barrier vehicle design can only partly contribute to the compensation for the absence of a required human companion. In this paper, we present four strategies we identified for handling the tasks of a previously required accompanying individual. The presented top-down approach supports developers in identifying unresolved problems, in finding, structuring, and selecting solutions as well as in uncovering upcoming problems at an early stage in the development of novel concepts for driverless vehicles. As an example, we consider the hypothetical exit of persons in need of assistance. The application of the four strategies in this example demonstrates the far-reaching impact of consistently considering users in need of support in the development of automated vehicles.

==> figures/Draufsicht2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Draufsicht2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1133.85836792bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74999994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Draufsicht2.pdf}}%
    \put(0.19176588,0.21702283){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\1\end{tabular}}}}%
    \put(0.16580732,0.2149181){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0245554\unitlength}\raggedright \end{minipage}}}%
    \put(0.18241143,0.21070858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01917658\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%

